Ground-State Heavy-Baryon Mass Spectrum in the Relativistic Independent Quark Model

We extend our work to compute the ground-state baryon mass spectrum containing charm and bottom quarks in the relativistic independent quark (RIQ) model with an average flavor--independent confining potential in equally mixed scalar--vector harmonic form. Each quark moves as a Dirac particle inside the potential. The resulting core mass is then corrected perturbatively, accounting for the pion self-energy, pion exchange, and pairwise color--electric and color--magnetic one-gluon exchange. Six input parameters common to every baryon: the potential parameters (confinement strength, the potential offset) and the $u(=d)$, $s$, $c$, and $b$ constituent quark masses are optimized using a few experimentally measured baryon states. The model then uses these optimized parameters to predict the mass spectra of doubly heavy, mixed-$bc$, and triply heavy baryons. We compare our predictions with lattice QCD, relativistic quark model results, and available experimental measurements. Our results are consistent with these model predictions and experimental results.

==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


